Performing global sensitivity analysis on simulations of a continuous-time Markov chain model motivated by epidemiology

In this paper we apply a methodology introduced in Navarro Jimenez et al (2016) in the framework of chemical reaction networks to perform a global sensitivity analysis on simulations of a continuous-time Markov chain model motivated by epidemiology. Our goal is to quantify not only the effects of uncertain parameters such as epidemic parameters (transmission rate, mean sojourn duration in compartments), but also those of intrinsic randomness and interactions between epidemic parameters and intrinsic randomness. For that purpose, following what was proposed in Navarro Jimenez et al, we leverage three exact simulation algorithms for continuous-time Markov chains from the state of the art which we combine with common tools from variance-based sensitivity analysis as introduced in Sobol (1993). Also, we discuss the impact of the choice of the simulation algorithm used for the simulations on the results of sensitivity analysis. Such a discussion is new, at least to our knowledge. In a numerical section, we implement and compare three sensitivity analyses based on simulations obtained from different exact simulation algorithms of a SARS-CoV-2 epidemic model.

==> To_be_sent/README.txt <==
This repository includes four files:

* function_para.R which contains all the simulation codes to run SEAIHRD model using three methods: 
	Direct Method, First Reaction Method and Modified Next Reaction Methods

* Ouput_visualizations.R which allows to visualize outputs and their distributions. In this file,
	funtional boxplots of dynamical output such as the dynamics of symptomatic individuals are plotted.
	
* Sensitivity_analysis_Example.R in which a sensitivity analysis procedure for a scalar output 
	is illustrated. In this files, the scalar output considered is the epidemic extinction time
	
* Example_dynamic_SA.R provides codes to compute Sobol' indices for dynamical outputs. In this file,
	the example of dynamics of symptomatic individuals is considered and for such an output, dynamical
	main and total effects are computed for the SEAIHRD model
	
#DEPENDENCIES

* function_para.R requires:
	- packages: DiceDesign, parallel
	
	
* Example_dynamic_SA.R requires:
	- packages: sensitivity, reshape2, ggplot2
	- file: function_para.R
	
* Ouput_visualizations.R requires:
	- packages: reshape2, ggplot2, rainbow
	- file: function_para.R

* Sensitivity_analysis_Example.R requires:
	- packages: sensitivity, reshape2, ggplot2
	- file: function_para.R
